OpenTracer: A Dynamic Transaction Trace Analyzer for Smart Contract Invariant Generation and Beyond

Smart contracts, self-executing programs on the blockchain, facilitate reliable value exchanges without centralized oversight. Despite the recent focus on dynamic analysis of their transaction histories in both industry and academia, no open-source tool currently offers comprehensive tracking of complete transaction information to extract user-desired data such as invariant-related data. This paper introduces OpenTracer, designed to address this gap. OpenTracer guarantees comprehensive tracking of every execution step, providing complete transaction information. OpenTracer has been employed to analyze 350,800 Ethereum transactions, successfully inferring 23 different types of invariant from predefined templates. The tool is fully open-sourced, serving as a valuable resource for developers and researchers aiming to study transaction behaviors or extract and validate new invariants from transaction traces. The source code of OpenTracer is available at https://github.com/jeffchen006/OpenTracer.

==> experiments.txt <==
RoninNetwork_ETH
RoninNetwork_ETH
HarmonyBridge
Nomad
PolyNetwork
bZx2
Warp
CheeseBank1
CheeseBank2
CheeseBank3
InverseFi
CreamFi1_1
CreamFi2_1
CreamFi2_2
CreamFi2_3
CreamFi2_4
RariCapital1
RariCapital2_1
RariCapital2_2
RariCapital2_3
RariCapital2_4
XCarnival
Harvest_fUSDT
Harvest_fUSDC
ValueDeFi
Yearn1
VisorFi
UmbrellaNetwork
PickleFi
Eminence
Opyn
IndexFi
RevestFi
DODO
Punk1
Punk2
Punk3
BeanstalkFarms_1
